Most extremely low mass white dwarfs with non-degenerate companions are inner binaries of hierarchical triples

Extremely-low-mass white dwarfs (ELM WDs) with non-degenerate companions are believed to originate from solar-type main-sequence binaries undergoing stable Roche lobe overflow mass transfer when the ELM WD progenitor is at (or just past) the termination of the main-sequence. This implies that the orbital period of the binary at the onset of the first mass transfer phase must have been $\lesssim 3-5$ d. This prediction in turn suggests that most of these binaries should have tertiary companions since $\approx 90$ per cent of solar-type main-sequence binaries in that period range are inner binaries of hierarchical triples. Until recently, only precursors of this type of binaries have been observed in the form of EL CVn binaries, which are also known for having tertiary companions. Here, we present high-angular-resolution images of TYC 6992-827-1, an ELM WD with a sub-giant (SG) companion, confirming the presence of a tertiary companion. Furthermore, we show that TYC 6992-827-1, along with its sibling TYC 8394-1331-1 (whose triple companion was detected via radial velocity variations), are in fact descendants of EL CVn binaries. Both TYC 6992-827-1 and TYC 8394-1331-1 will evolve through a common envelope phase, which depending on the ejection efficiency of the envelope, might lead to a single WD or a tight double WD binary, which would likely merge into a WD within a few Gyr due to gravitational wave emission. The former triple configuration will be reduced to a wide binary composed of a WD (the merger product) and the current tertiary companion.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
